Shockingly Bright Warm Carbon Monoxide Molecular Features in the Supernova Remnant Cassiopeia A Revealed by JWST

We present JWST NIRCam (F356W and F444W filters) and MIRI (F770W) images and NIRSpec- IFU spectroscopy of the young supernova remnant Cassiopeia A (Cas A). We obtained the data as part of a JWST survey of Cas A. The NIRCam and MIRI images map the spatial distributions of synchrotron radiation, Ar-rich ejecta, and CO on both large and small scales, revealing remarkably complex structures. The CO emission is stronger at the outer layers than the Ar ejecta, which indicates the reformation of CO molecules behind the reverse shock. NIRSpec-IFU spectra (3 - 5.5 microns) were obtained toward two representative knots in the NE and S fields. Both regions are dominated by the bright fundamental rovibrational band of CO in the two R and P branches, with strong [Ar VI] and relatively weaker, variable strength ejecta lines of [Si IX], [Ca IV], [Ca V] and [Mg IV]. The NIRSpec-IFU data resolve individual ejecta knots and filaments spatially and in velocity space. The fundamental CO band in the JWST spectra reveals unique shapes of CO, showing a few tens of sinusoidal patterns of rovibrational lines with pseudo-continuum underneath, which is attributed to the high-velocity widths of CO lines. The CO also shows high J lines at different vibrational transitions. Our results with LTE modeling of CO emission indicate a temperature of 1080 K and provide unique insight into the correlations between dust, molecules, and highly ionized ejecta in supernovae, and have strong ramifications for modeling dust formation that is led by CO cooling in the early Universe.

==> authors.txt <==

J. Rho, S.-H. Park, R. Arendt, M. Matsuura, D. Milisavljevic, T. Temim, I. De Looze, W. P. Blair, A. Rest, O. Fox, A. P. Ravi, B.-C. Koo, M. Barlow, A. Burrows, R. Chevalier, G. Clayton, R. Fesen, C. Fransson, C. Fryer, H. L. Gomez, H.-T. Janka, F. Kirchschlarger, J. M. Laming, S. Orlando, D. Patnaude, G. Pavlov, P. Plucinsky, B. Posselt, F. Priestley, J. Raymond, N. Sartorio, F. Schmidt, P. Slane, N. Smith, N. Sravan, J. Vink, K. Weil, J. Wheeler, and S. C. Yoon


